Numerical Diagnostics for Systems of Differential Algebraic Equations

In many commercial and academic settings, numerical solvers fail to achieve their theoretical performance levels due to issues in the system definition, parameterization, and even implementation. We propose a pair of methods for detecting and localizing these convergence rate issues in applications that can be treated as homotopy problems including numerical continuation and the evolution of differential algebraic equations. Both approaches are rooted in dynamical systems theory, in particular, the numerical techniques used to perform bifurcation studies on "black-box" systems, and can be applied across a range of numerical solvers and systems without significant modification. In a general problem, these methods will detect certain classes of convergence anomalies, and indicate the states that are affected by their existence. However in applications like circuit simulation, certain classes of anomalies can be localized to an individual component through the use of a small number of additional computational experiments. To demonstrate the efficacy of the approaches for detection and localization, we apply them to a pair of nonlinear circuits: a diode bridge and a simplified model of a power channel

==> README.txt <==
CONTENT OF THIS FOLDER AND ALL OF ITS SUBFOLDERS IS SUBJECT TO THE EAR AND 
CONTAINS INFORMATION PROPRIETARY TO UTC.
    

ECCN: EAR99. This information is subject to the export control laws of the
United States, specifically including the Export Administration Regulations 
(EAR), 15 C.F.R. Part 730 et seq.  Transfer, retransfer or disclosure of this 
data by any means to a non-US person (individual or company), whether in the 
U.S. or abroad, without any required export license or other approval from
the U.S. Govt. is prohibited.
    
UTC Proprietary - This material contains proprietary information of United 
Technologies Corporation. Any copying, distribution, or dissemination of the 
contents of this material is strictly prohibited and may be unlawful without 
the express written permission of UTC. If you have obtained this material in 
error, please notify the UTRC IP Counsel at (860) 610-7339 immediately.

